Estimation of Interference Correlation in mmWave Cellular Systems

We consider a cellular network, where the uplink transmissions to a base station (BS) are interferenced by other devices, a condition that may occur, e.g., in cell-free networks or when using non-orthogonal multiple access (NOMA) techniques. Assuming that the BS treats this interference as additional noise, we focus on the problem of estimating the interference correlation matrix from received signal samples. We consider a BS equipped with multiple antennas and operating in the millimeter-wave (mmWave) bands and propose techniques exploiting the fact that channels comprise only a few reflections at these frequencies. This yields a specific structure of the interference correlation matrix that can be decomposed into three matrices, two rectangular depending on the angle of arrival (AoA) of the interference and the third square with smaller dimensions. We resort to gridless approaches to estimate the AoAs and then project the least square estimate of the interference correlation matrix into a subspace with a smaller dimension, thus reducing the estimation error. Moreover, we derive two simplified estimators, still based on the gridless angle estimation that turns out to be convenient when estimating the interference over a larger number of samples.

==> images/x_vs_np/figure_build.txt <==
How to build figures:

mse_2_c.fig:
load('final_cap_vs_np_2_variables_11:38:28_2.mat')
/results/results/cap_vs_np/other2.m

mse_4_c.fig:
load('final_cap_vs_np_4_variables_12:25:18_2.mat')
/results/results/cap_vs_np/other2.m

cap_2_c.fig:
load('final_cap_vs_np_2_variables_11:38:28_2.mat')
/results/results/cap_vs_np/other2.m

throughput_2_c.fig
load('final_cap_vs_np_2_variables_11:38:28_2.mat')
/results/results/cap_vs_np/other2.m

cap_5_c.fig
load('final_cap_vs_np_5_variables_13:26:02_2.mat')
/results/results/cap_vs_np/other2.m

throughtput_npmp10m_40_est.png
load('final_mse_vs_t_npmp10m_40_13:06:43.mat')
/results/results/mse_vs_t/other2.m

throughput_npmp_40_est.png
load('final_mse_vs_t_npmp_40_16:20:37.mat')
/results/results/mse_vs_t/other2.m

LS(analysis) and PBCE(analysis) lines:
/asym_packet_ls/figures/rot.m		%set the correct t in line 37

